A posteriori error estimates for Runge-Kutta discontinuous Galerkin approximations of nonlinear convection-diffusion systems

This work provides reliable a posteriori error estimates for Runge-Kutta discontinuous Galerkin approximations of nonlinear convection-diffusion systems. The classes of systems we study are quite general, with a focus on convection-dominated problems and systems with partial diffusion. Our a posteriori error bounds are valid for a family of discontinuous Galerkin spatial discretizations and various temporal discretizations that include explicit and implicit-explicit time-stepping schemes, popular tools for practical simulations of this class of problem. We prove that our estimators provide reliable upper bounds for the error of the numerical method and present numerical evidence showing that, in the convection-dominated regime, the residual quantities converge at the same rates as the discretization errors. Since one of our main interests is the convection dominant case, we also track the dependence of the estimator on the viscosity coefficient.

==> plot2.dat <==
         0    1.0000         0
    0.1111    1.0000    0.3420
    0.2222    1.0000    0.6428
    0.3333    1.0000    0.8660
    0.4444    1.0000    0.9848
    0.5556    1.0000    0.9848
    0.6667    1.0000    0.8660
    0.7778    1.0000    0.6428
    0.8889    1.0000    0.3420
    1.0000    1.0000    0.0000

         0    2.0000         0
    0.1111    2.0000    0.1248
    0.2222    2.0000    0.2822
    0.3333    2.0000    0.5011
    0.4444    2.0000    0.7550
    0.5556    2.0000    0.9656
    0.6667    2.0000    1.0343
    0.7778    2.0000    0.8885
    0.8889    2.0000    0.5205
    1.0000    2.0000         0

         0    3.0000         0
    0.1111    3.0000    0.1020
    0.2222    3.0000    0.2122
    0.3333    3.0000    0.3094
    0.4444    3.0000    0.4029
    0.5556    3.0000    0.5766
    0.6667    3.0000    0.8716
    0.7778    3.0000    1.0856
    0.8889    3.0000    0.8406
    1.0000    3.0000         0

==> plot3.dat <==
        0    1.0000         0
    0.0526    1.0000    0.1646
    0.1053    1.0000    0.3247
    0.1579    1.0000    0.4759
    0.2105    1.0000    0.6142
    0.2632    1.0000    0.7357
    0.3158    1.0000    0.8372
    0.3684    1.0000    0.9158
    0.4211    1.0000    0.9694
    0.4737    1.0000    0.9966
    0.5263    1.0000    0.9966
    0.5789    1.0000    0.9694
    0.6316    1.0000    0.9158
    0.6842    1.0000    0.8372
    0.7368    1.0000    0.7357
    0.7895    1.0000    0.6142
    0.8421    1.0000    0.4759
    0.8947    1.0000    0.3247
    0.9474    1.0000    0.1646
    1.0000    1.0000    0.0000

         0    2.0000         0
    0.0526    2.0000    0.0584
    0.1053    2.0000    0.1208
    0.1579    2.0000    0.1930
    0.2105    2.0000    0.2794
    0.2632    2.0000    0.3815
    0.3158    2.0000    0.4980
    0.3684    2.0000    0.6242
    0.4211    2.0000    0.7528
    0.4737    2.0000    0.8740
    0.5263    2.0000    0.9770
    0.5789    2.0000    1.0504
    0.6316    2.0000    1.0844
    0.6842    2.0000    1.0707
    0.7368    2.0000    1.0048
    0.7895    2.0000    0.8857
    0.8421    2.0000    0.7166
    0.8947    2.0000    0.5049
    0.9474    2.0000    0.2615
    1.0000    2.0000         0


         0    3.0000         0
    0.0526    3.0000    0.0483
    0.1053    3.0000    0.0993
    0.1579    3.0000    0.1502
    0.2105    3.0000    0.1991
    0.2632    3.0000    0.2438
    0.3158    3.0000    0.2847
    0.3684    3.0000    0.3265
    0.4211    3.0000    0.3797
    0.4737    3.0000    0.4581
    0.5263    3.0000    0.5735
    0.5789    3.0000    0.7285
    0.6316    3.0000    0.9103
    0.6842    3.0000    1.0884
    0.7368    3.0000    1.2181
    0.7895    3.0000    1.2506
    0.8421    3.0000    1.1463
    0.8947    3.0000    0.8882
    0.9474    3.0000    0.4903
    1.0000    3.0000         0

